High pT correlations with strange particles in STAR

We present the highlights of the current identified strange particles DeltaPhi and DeltaEta correlations analyses, including system-size and trigger-pT of the jet and ridge, jet, ridge and away-side meson/baryon ratios, and the current state of the multi-strange baryon analysis. We see clear azimuthal peaks of comparable strength for all strange baryons and K0-short mesons. We see no observable species dependence on the same-side jet or ridge yields as a function of pT. However, while the away side and the ridge have Lambda to K0-short ratio similar to that of the bulk, the jet-only ratio is similar to that in $p+p$. The implications of these findings on current in-medium jet theoretical explanations are discussed.

==> SQM07AbelevRefereeResponse.txt <==

Dear Referee -- 
thank you so much for your comments.  Our response is found bellow each 
point and preceded by a ">". 


Article ID:	G/263555/SPE
Title:	High p$_T$ correlations with strange particles in STAR

	Referee's report

The work is a summary on strange hadron correlation physics in STAR.
The article is well written and structured and it is successful in
presenting clearly the latest STAR results. The author should
consider though a few suggestions.

1. Introduction

a) Second paragraph, first sentence. In the view of fragmentation
being considered universal and unique, the phrase 'fragmentation
processes' is just a linguistic and not a physics motivated
construction. If the Author had something else in mind, should
rephrase, if not, probably just remove 'processes'.

> removed "processes."


b) Reference [5] was published

> changed to the published article.

2. Analysis methods and data sets

a) Third paragraph, first sentence: "respectfully"-->
"respectively".
> done.


b) Caption Fig. 2. Does the 'h-h strange particle correlations'
means that 'h' includes only the strange mesons and baryons? Could
the Author please re-phrase?

>changed to "h-h and strange particle correlations."


c) What is the difference, in Fig 1 and 2 between p$_{T}$-Trigger
and p$_{T}^{Trigger}$. Please be consistent regarding the notations.

> There is absolutely no difference, however, all references to
>transverse momentum of the trigger were changed to "pT-trigger" (pT-trig)
>where possible.


3. Results

a) First sentence, again "p$_{T}$-Trigger".
> see previous comment

b) Caption Figs. 3 and 4 and text too. What does 'jet-only peak'
means? What was the applied cut in $\Delta\phi$ and $\Delta\eta$ to
isolate it?

> Added an explanation in the text: The \Delta\eta projection of the jet
>cone is taken for |\Delta\phi|<1, while the width of the jet peak is
>calculated using \Delta\phi(|\Delta\eta|<1)-\Delta\phi(1<|\Delta\eta|<2).


c) Could the Author please add a line in which to explain how the
same side was decomposed into 'jet' and 'ridge' component? It is
just the pseudorapidity cut? Jet means $\Delta\eta<0.7$ and ridge
means everything (including the jet part) in the region
$\Delta\eta<1.7$, or the eta cut was combined with an phi cut?

>The text contains a reference to the full ridge subtraction method ([8].
>However, for specificity I added the exact details of ridge and jet
>ranges in Figures 5 and 6 (previously 5 a and b).


d) Caption Fig.5. a) To have the same logic as the rest of the
sentence, probably 'charged-charged' should be just 'charged'.

>changed to "charged hadron."

e) Caption Fig.6: 'respectfully'-->'respectively'.
> done

f) Could the Author explain the difference between what is plotted
in Fig 6 and 7? Not the part pertaining to the correlation, but to
the benchmark ratios. Fig 6 is described as the baryon to meson
ratio as measured in 'inclusive data'(?) while Fig 7 as measured in
'inclusive events'(?).

> "inclusive data" and "inclusive events" here mean the same thing.  I've
> changed the text to say "inclusive data" at all times.


4. Conclusions and outlook

a) Could the Author please rephrase 'have seen no observable species
dependence' to something in the line of 'have not seen any species
dependence' or 'have not observed any species dependence'.

> The sentence is changed to say  "We have seen
> no appreciable species dependence on the same-side jet or ridge yields
> as a function of pT."



-Betty Abelev for the STAR Collaboration

_______________________________________________
Starpapers-l mailing list
Starpapers-l@lists.bnl.gov
https://lists.bnl.gov/mailman/listinfo/starpapers-l

